Broadband spectral and temporal study of Ton 599 during the brightest January 2023 flare

In this work, we provide a detailed analysis of the broadband temporal and spectral properties of the blazar Ton\,599 by using the observations from \emph{Fermi}-LAT and \emph{Swift}-XRT/UVOT telescopes, during its brightest $\gamma$-ray flaring. The one-day bin $\gamma$-ray light curve exhibits multiple substructures with asymmetric and symmetric profiles. Notably, the $\gamma$-ray light curve shows a maximum flux of $\rm 3.63 \times 10^{-6}\, ph \,cm^{-2}\,s^{-1}$ on MJD\,59954.50, which is the highest flux ever observed from this source. The correlation between the $\gamma$-ray flux and $\gamma$-ray spectral indices suggests a moderate harder when the brighter trend. Taking $\gamma$-ray light curve as the reference, a strong correlation is observed with X-ray, optical, and UV energies. Additionally, the $\gamma$-rays and optical/UV emissions exhibit higher variability compared to X-rays. To understand the parameter variation during the active state of the source, we conducted a statistical broadband spectral modelling of the source in 10 flux intervals of equal duration. A one-zone leptonic model involving synchrotron, synchrotron-self-Compton, and external-Compton processes successfully reproduces the broadband SED in each of these flux intervals. We observed that the flux variation during the active state is mainly associated with the variation in the magnetic field and the particle spectral indices.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
